Impl\'ementation Efficiente de Fonctions de Convolution sur FPGA \`a l'Aide de Blocs Param\'etrables et d'Approximations Polynomiales

Implementing convolutional neural networks (CNNs) on field-programmable gate arrays (FPGAs) has emerged as a promising alternative to GPUs, offering lower latency, greater power efficiency and greater flexibility. However, this development remains complex due to the hardware knowledge required and the long synthesis, placement and routing stages, which slow down design cycles and prevent rapid exploration of network configurations, making resource optimisation under severe constraints particularly challenging. This paper proposes a library of configurable convolution Blocks designed to optimize FPGA implementation and adapt to available resources. It also presents a methodological framework for developing mathematical models that predict FPGA resources utilization. The approach is validated by analyzing the correlation between the parameters, followed by error metrics. The results show that the designed blocks enable adaptation of convolution layers to hardware constraints, and that the models accurately predict resource consumption, providing a useful tool for FPGA selection and optimized CNN deployment.

==> LISEZMOI.txt <==
Le fichier fourni est un modèle LaTeX permettant d'écrire une communication pour le colloque GRETSI.


Version log
===========

# v1.2 (2008/12/15, D. Ginhac : dom@gretsi.fr)
   ...

# v1.3 (2023/01/25, V. Mazet : vincent.mazet@unistra.fr)
  Mise à jour pour suivre les évolutions du modèle LaTeX.

